Single Image BRDF Parameter Estimation with a Conditional Adversarial Network

Creating plausible surfaces is an essential component in achieving a high degree of realism in rendering. To relieve artists, who create these surfaces in a time-consuming, manual process, automated retrieval of the spatially-varying Bidirectional Reflectance Distribution Function (SVBRDF) from a single mobile phone image is desirable. By leveraging a deep neural network, this casual capturing method can be achieved. The trained network can estimate per pixel normal, base color, metallic and roughness parameters from the Disney BRDF. The input image is taken with a mobile phone lit by the camera flash. The network is trained to compensate for environment lighting and thus learned to reduce artifacts introduced by other light sources. These losses contain a multi-scale discriminator with an additional perceptual loss, a rendering loss using a differentiable renderer, and a parameter loss. Besides the local precision, this loss formulation generates material texture maps which are globally more consistent. The network is set up as a generator network trained in an adversarial fashion to ensure that only plausible maps are produced. The estimated parameters not only reproduce the material faithfully in rendering but capture the style of hand-authored materials due to the more global loss terms compared to previous works without requiring additional post-processing. Both the resolution and the quality is improved.

==> figures/ComparisonDeschaintre/Deschaintre/comparison/126_errors.json <==
{
    "diffuse": "0.08",
    "normal": "0.09",
    "roughness": "0.29",
    "specular": "0.30"
}

==> figures/ComparisonDeschaintre/Deschaintre/comparison/44_errors.json <==
{
    "diffuse": "0.03",
    "normal": "0.01",
    "roughness": "0.46",
    "specular": "0.02"
}

==> figures/ComparisonDeschaintre/Ours/comparison/126_errors.json <==
{
    "diffuse": "0.08",
    "diffuse_downscale": "0.06",
    "normal": "0.10",
    "normal_downscale": "0.07",
    "roughness": "0.12",
    "roughness_downscale": "0.11",
    "specular": "0.17",
    "specular_downscale": "0.15"
}

==> figures/ComparisonDeschaintre/Ours/comparison/44_errors.json <==
{
    "diffuse": "0.02",
    "diffuse_downscale": "0.01",
    "normal": "0.01",
    "normal_downscale": "0.01",
    "roughness": "0.02",
    "roughness_downscale": "0.02",
    "specular": "0.00",
    "specular_downscale": "0.00"
}
